Quantum mutual information redistribution by Number Partitioning algorithm

Quantum information distribution in a tripartite state plays a fundamental role in quantum information processes. Here we investigate how a bipartite unitary transformation $U_{AB}$ redistributes the quantum mutual information with the third party $C$ in a tripartite pure state $|\psi\rangle_{ABC}$ in a $d_A\times d_B\times d_C$ dimensional Hilbert space. In particular, we focus on finding out the optimal unitary transformation $U_{AB}^{\ast}$ that maximizes the quantum mutual entropy between party $A$ and party $C$, $I(A:C)=S(\rho_A)-S(\rho_B)+S(\rho_C)$. We show that the mutual entropy $I(A:C)$ is upper bounded by $2S(\rho_C)$ derived from the Araki-Lieb inequality. This upper bound can be realized via an optimal unitary transformation for any pure state with the rank $r_{C}$ of $\rho_C$ satisfying $r_C\le d_A$. For a generic pure state with $r_C> d_A$, the upper bound can not be realized by any bipartite unitary transformation. To maximize the mutual entropy in the latter case, we propose a fast numerical algorithm to produce an approximate optimal unitary transformation, where our optimization is transformed into a modified number partition problem. The validness of our algorithm is confirmed by its comparison with the results from the Adam algorithm for parameterized unitary transformations. Our approximate algorithm thus provides a practical protocol to implement redistribution of quantum mutual information for a tripartite quantum state with high dimensions.

==> 2bit.dat <==
0.11529833291614955 0.11529833291406821
0.06296502350340338 0.06296502350323963
0.2422273313480559 0.242227331347326
0.12267723062982783 0.12267723062595748
0.6325020079893016 0.6325020079892779
0.011562935031235733 0.011562935019866716
0.06245344991827828 0.062453449918078
0.07539731742980726 0.07539731742764189
0.03941517336565692 0.039415173362446376
0.4019736536197107 0.4019736536186992
0.13697346174832015 0.13697346174590364
0.07937899006131988 0.07937899004614546
0.07423879937532957 0.07423879937465994
0.37823672293052196 0.37823672292991833
0.344358343530006 0.34435834352984485
0.028848176112458823 0.028848176102368894
0.05223234594003723 0.05223234591993409
0.0160742678580289 0.016074267846690193
0.27297903943181506 0.272979039431249
0.1807289202870237 0.1807289202868516
0.2041270204549075 0.2041270204542074
0.030161483458881255 0.03016148345430114
0.2777345604250585 0.27773456042494316
0.1236657579700392 0.12366575796823676
0.10634020689726476 0.10634020689373358
0.050910243075015904 0.050910243073485906
0.06633101437352851 0.06633101437234923
0.06406983156820811 0.06406983156011137
0.10634839186718714 0.10634839186674039
0.16119553269748782 0.16119553269710019
0.2169647071648994 0.21696470716279226
0.08322400622416581 0.0832240062184969
0.13007757408319665 0.13007757408247822
0.013817402158940173 0.013817402148671554
0.3056871861863299 0.30568718618425095
0.1471031684986519 0.147103168496853
0.005289854817609463 0.005289854712868802
0.0638714800624034 0.06387148006202881
0.4379894616103114 0.43798946161029895
0.19309087412949238 0.19309087412883041
0.32743452799850253 0.3274345279984352
0.07665002195276699 0.07665002193749582
0.08187247840181783 0.08187247840128442
0.3063355670202958 0.30633556701961395
0.14610156078908043 0.14610156078903846
0.014913607103805848 0.014913607093934744
0.029023790462326615 0.029023790449699938
0.015072234550791375 0.015072234540312146
0.04085926019439451 0.040859260194229585
0.04498928421674042 0.044989284202069046
0.20639677574376974 0.2063967757410331
0.00587648102704641 0.005876480883657664
0.046725316785536264 0.0467253167810856
0.14583978555583194 0.14583978555445043
0.1260769384433057 0.12607693843730328
0.08038148459979955 0.08038148459898231
0.07249039520132328 0.07249039519565292
0.3182633838829067 0.318263383882879
0.3806367054809523 0.3806367054808688
0.09795486232229456 0.09795486232214001
0.05742766010310507 0.05742766010206013
0.16979523637867372 0.16979523637786043
0.31606064554070906 0.3160606455402214
0.08364625771420031 0.08364625771386203
0.08039557104263395 0.08039557104081108
0.2643874236407449 0.26438742364063517
0.18824608417626792 0.18824608417577493
0.26486612729018677 0.2648661272900963
0.02058951578298507 0.020589515764297683
0.01775090041795946 0.017750900415459014
0.4348526870923195 0.4348526870922168
0.24150509801174022 0.2415050980115745
0.5111702678071005 0.5111702678069523
0.14274882965996594 0.14274882965981517
0.19619544945163797 0.19619544945126755
0.4664081873897075 0.46640818738838163
0.009483481940490979 0.00948348186247916
0.23221343517179266 0.23221343517167847
0.4127882161686673 0.4127882161686319
0.0918841390161455 0.09188413901573955
0.2741699798989344 0.27416997989770664
0.052650644424295234 0.05265064442415712
0.14258748347111638 0.1425874834675105
0.5126441196886815 0.5126441196883261
0.382475328732836 0.38247532873281886
0.02166133265702852 0.021661332646470965
0.05779254361939251 0.05779254361710384
0.3169857810543215 0.3169857810541975
0.06146515249209411 0.061465152487185315
0.2608554000061817 0.26085540000546104
0.06513818962598272 0.06513818962418116
0.003115681543141846 0.0031156815288555517
0.049625134701103024 0.04962513470075447
0.008248707331194871 0.008248707325729576
0.012952086011682962 0.012952085929680557
0.15673545084141494 0.15673545084078033
0.22823031813661443 0.22823031813655192
0.1609430971781477 0.1609430971778345
0.11391191071743789 0.11391191071728934
0.17700055322904984 0.17700055322762187

==> 2bit_error.dat <==
0 -1.8051736323160882e-11
1 -2.6007755897015594e-12
2 -3.013351645662123e-12
3 -3.154903698426678e-11
4 -3.738762901273937e-14
5 -9.832293288456135e-10
6 -3.206936268614414e-12
7 -2.8719575988986607e-11
8 -8.145449248917776e-11
9 -2.5163942677086077e-12
10 -1.7642187067462245e-11
11 -1.9116415148961734e-10
12 -9.019960222191168e-12
13 -1.5959007200909495e-12
14 -4.679685422240249e-13
15 -3.497596817418833e-10
16 -3.848791590676551e-10
17 -7.053949740442732e-10
18 -2.073592207974992e-12
19 -9.521695174395327e-13
20 -3.429759753367298e-12
21 -1.518530768795949e-10
22 -4.1533243857754356e-13
23 -1.457515087516704e-11
24 -3.320639911535529e-11
25 -3.005285887218151e-11
26 -1.777869534961365e-11
27 -1.2637375967958187e-10
28 -4.200850969791501e-12
29 -2.4047463509815166e-12
30 -9.711938025046108e-12
31 -6.811628091004554e-11
32 -5.52305287289112e-12
33 -7.431656962520283e-10
34 -6.800900458774103e-12
35 -1.2228794152986753e-11
36 -1.9800290608054035e-08
37 -5.8647341214693215e-12
38 -2.8389947625875404e-14
39 -3.42828464275884e-12
40 -2.056442454469479e-13
41 -1.992324702440806e-10
42 -6.515091061085899e-12
43 -2.225805763291871e-12
44 -2.8724149217972983e-13
45 -6.618857444795656e-10
46 -4.3504577747166407e-10
47 -6.952670865063471e-10
48 -4.036383172971854e-12
49 -3.2610821634592236e-10
50 -1.3259142419857655e-11
51 -2.4400444442944682e-08
52 -9.52516187738069e-11
53 -9.472765030750251e-12
54 -4.760918893680821e-11
55 -1.0166957882200206e-11
56 -7.822212943750873e-11
57 -8.703503408545196e-14
58 -2.193397805562081e-13
59 -1.5776965161727512e-12
60 -1.819579465574833e-11
61 -4.789850964247685e-12
62 -1.5429490208534692e-12
63 -4.044232997972173e-12
64 -2.2673825940072015e-11
65 -4.150936700127113e-13
66 -2.6188833422131998e-12
67 -3.416185279435448e-13
68 -9.076165358486532e-10
69 -1.408629555424228e-10
70 -2.3616188384285847e-13
71 -6.86232064521377e-13
72 -2.89951867551563e-13
73 -1.0561787939235108e-12
74 -1.888045381287972e-12
75 -2.842754229042981e-12
76 -8.226073541130514e-09
77 -4.917305409063769e-13
78 -8.566282163409856e-14
79 -4.418097109063073e-12
80 -4.4780253922759945e-12
81 -2.623172912200884e-12
82 -2.5288989425931433e-11
83 -6.932341102411855e-13
84 -4.484719520939609e-14
85 -4.873917502065823e-10
86 -3.9601462591381626e-11
87 -3.9122231741185487e-13
88 -7.98630670159375e-11
89 -2.7626254440931732e-12
90 -2.7657491134669964e-11
91 -4.585287115327511e-09
92 -7.02374957131892e-12
93 -6.625638015152716e-10
94 -6.331212231886889e-09
95 -4.0488828626294716e-12
96 -2.738705216587341e-13
97 -1.9459916003771956e-12
98 -1.3040588974362593e-12
99 -8.067595429696285e-12

==> 2trit.dat <==
0.3262854907789208 0.32654557127131145
0.34872687353367016 0.34876318791998195
0.39422490836765167 0.3942249003294078
0.4397521151037487 0.43975211482605037
0.46125757956196045 0.46133281093163014
0.3905641018219208 0.3908304229339521
0.59404161045423 0.5940416104037898
0.4288165640052817 0.42881655280156683
0.42607906960094866 0.4261160770439494
0.6315616637063154 0.6315616608139752
0.26912184296644615 0.26912184203973855
0.4850693245284188 0.4850693237938759
0.48905228656991206 0.48905228654806265
0.5226218209560722 0.5226218204100141
0.3510106443026002 0.35101064426805473
0.3715237154955924 0.3715461782688749
0.6513300108432168 0.6513300086582197
0.4674666117700226 0.46746660821972963
0.33802130069402025 0.33802130064026725
0.6689733108060137 0.6689733085025202
0.469543219335983 0.46954321928488363
0.5338689706921498 0.5341068736208483
0.5058174202367813 0.5058174202356793
0.5701327620548251 0.57013276201508
0.31798952747947196 0.3182081914760324
0.0965762321100756 0.09659670273300236
0.572912096191696 0.5729120961852654
0.2678829915360015 0.2681744442096372
0.45504263952673507 0.4550426395031062
0.2912110841264566 0.2912953721838596
0.4169283161118318 0.4169283160930748
0.4116853588239675 0.41174158910380054
0.5489743703812622 0.548974370335261
0.22314058690068883 0.22336895999348383
0.5386205114524687 0.5386205114238913
0.5737571026695647 0.5737571026231962
0.13950517971927656 0.13950523447978425
0.3468487688859674 0.34714819809541586
0.2506803798531494 0.2506803791322243
0.6195491328113986 0.6195491326820817
0.32919584777559807 0.3296331049268857
0.35454455619480774 0.3545445561835805
0.5299252445825946 0.5299252444834667
0.4606283988878437 0.46062839850324666
0.4844668269273136 0.48446682535315144
0.5028534938814511 0.5028534937793727
0.40953998908289324 0.40959074198733103
0.3510840123640311 0.3523556013754572
0.5446503924208868 0.5446503923825246
0.8017208999775136 0.8017208930722475
0.3001786717075525 0.3001786717046815
0.6144549751403922 0.6144549750481187
0.41418860012920367 0.41418859952016196
0.29564457067462935 0.2956445525623912
0.3084581893521867 0.3084581844970187
0.5556049922274466 0.5556072746202076
0.11629653005823615 0.11629652977360427
0.28413333005626784 0.28413332973538985
0.5806604367451632 0.5806604365096771
0.39586186390729616 0.39586186385479705
0.4400039146395649 0.4400039143191221
0.23735776004694698 0.23742187907254664
0.32286245508841227 0.32286245387761103
0.17169643193924422 0.17209108382355254
0.3533956139399661 0.3533956138153356
0.3593297863961895 0.35932978637996693
0.18429374100929707 0.18429374093554762
0.4430290458904138 0.44302904588235004
0.803558379683252 0.80355837967939
0.5267060055039758 0.526741591618098
0.4536057726818845 0.45360719071775035
0.5684472255627113 0.568468218838108
0.3449708898967814 0.3449708898698516
0.4705717579613615 0.47058401384084236
0.34943059396665 0.3494305939022462
0.23204364865756233 0.23250335046611426
0.4712903192021707 0.47129031915506436
0.20353165432185039 0.20353165416382124
0.27685416277386565 0.2768541627609411
0.4526332824164385 0.45263328207220255
0.14304581429754304 0.14304581423345786
0.2910194392621761 0.29101943903212235
0.45533985098424523 0.45533985093869656
0.4633165473413112 0.4635096398536289
0.6091208951287258 0.6091213046233829
0.39827120883561573 0.3982712074081809
0.6500581022897343 0.6500581022842427
0.32843327887189333 0.32843325665977985
0.43641651311181806 0.43641651310979745
0.3873767263150736 0.38737672628580455
0.5232599305050101 0.5232599304718264
0.570376668523521 0.5703766683295384
0.6177258036677857 0.6177258036612358
0.3313762058908014 0.33137613697462376
0.18653338369763905 0.18653337346748078
0.4509996700483938 0.45099966965565286
0.3859065548002012 0.3859065547712335
0.48967376704138466 0.48969660052387676
0.21541338002397414 0.215413380016914
0.5542893622222806 0.554301551976919

==> 2trit_error.dat <==
0 0.0007964600205053491
1 0.00010412333517300389
2 -2.0389995258041266e-08
3 -6.314882849454815e-10
4 0.00016307396284640597
5 0.0006814236978585814
6 -8.491022629205476e-11
7 -2.6127057762946492e-08
8 8.684826739571263e-05
9 -4.5796639103118435e-09
10 -3.443449972410188e-09
11 -1.5143049352771826e-09
12 -4.4677045318508513e-11
13 -1.0448436446981286e-09
14 -9.841717951792441e-11
15 6.045755439393715e-05
16 -3.354669912548286e-09
17 -7.594751980335708e-09
18 -1.5902252889875435e-10
19 -3.4433264792075907e-09
20 -1.0882778171906498e-10
21 0.0004454219566314766
22 -2.1786663134881035e-12
23 -6.971200174970763e-11
24 0.0006871727454474502
25 0.00021191844387631023
26 -1.1224468545964033e-11
27 0.0010868025642588592
28 -5.192673077604173e-11
29 0.0002893559783360164
30 -4.4988539354208304e-11
31 0.00013656691799200386
32 -8.379480961712389e-11
33 0.0010224029910049274
34 -5.305658082517067e-11
35 -8.081549563652417e-11
36 3.925337130763566e-07
37 0.0008625400076718137
38 -2.8758736519100463e-09
39 -2.0872741758086625e-10
40 0.0013264964736615385
41 -3.166665842983915e-11
42 -1.8706021107716217e-10
43 -8.349398824449447e-10
44 -3.2492671357416762e-09
45 -2.029981834449028e-10
46 0.00012391125881297267
47 0.003608823036904531
48 -7.043454450822257e-11
49 -8.613054987513566e-09
50 -9.564426164511804e-12
51 -1.5017115147766892e-10
52 -1.4704453639292475e-09
53 -6.12635612486424e-08
54 -1.5740117427255838e-08
55 4.10792454539163e-06
56 -2.4474666112577567e-09
57 -1.1293218966730243e-09
58 -4.055486826339744e-10
59 -1.32619787251612e-10
60 -7.282725743815346e-10
61 0.00027006367673499223
62 -3.750207627144538e-09
63 0.0022932732802877754
64 -3.526657469638996e-10
65 -4.5146768931280604e-11
66 -4.0017338959103434e-10
67 -1.820145190796099e-11
68 -4.806149635328262e-12
69 6.755896000696568e-05
70 3.1261318049154446e-06
71 3.692954979899892e-05
72 -7.806395415008096e-11
73 2.6043977526578622e-05
74 -1.8431075222886033e-10
75 0.001977183587377701
76 -9.995180662757594e-11
77 -7.764352231812954e-10
78 -4.6683604790264356e-11
79 -7.605184742136783e-10
80 -4.480045917403972e-10
81 -7.905099212265479e-10
82 -1.0003226348009406e-10
83 0.0004165879104017567
84 6.722711124432964e-07
85 -3.584077408676645e-09
86 -8.447871274442833e-12
87 -6.763052471530234e-08
88 -4.62999415494029e-12
89 -7.555702151606131e-11
90 -6.34171968751827e-11
91 -3.40095621938258e-10
92 -1.0603382179535894e-11
93 -2.0796964525769382e-07
94 -5.484358153122855e-08
95 -8.708231453291412e-10
96 -7.506407122596507e-11
97 4.6627814993354005e-05
98 -3.2774799121772016e-11
99 2.1991197020597865e-05

==> 2trit_greedy.dat <==
0.22013601909069314 0.22116652437085849
0.21796266595268454 0.21935359972731305
0.20529653157866368 0.2056718317950479
0.1365088496232929 0.13648096323493197
0.06625090171773018 0.06648784896819748
0.11442279682711831 0.11903938629414101
0.048330605217259404 0.05278090908623412
0.26147051527562803 0.26145165862047337
0.17837315136621745 0.17832283627262036
0.33229185775904946 0.3332748319455756
0.14762510324581024 0.14862769675605736
0.2653252240320927 0.2659690886382955
0.14765265008260275 0.14891640215354185
0.14276708647043934 0.14620271113775152
0.27327197703681105 0.2769693258606256
0.10177284356081073 0.10527512078639445
0.2531868420279597 0.2531595082722615
0.16273519682099558 0.1627157432711297
0.1767580538293969 0.17677762646342288
0.4742120836165524 0.47495060581082615
0.23237281421075884 0.23239760020056055
0.14734657772264614 0.14761116374406158
0.2230829277881654 0.22317732673184487
0.18643966399046685 0.18653922141625912
0.23672344543173174 0.23671021201869102
0.13160906297972041 0.13160322404859004
0.09407730808345427 0.09545852532873189
0.16000071549878414 0.16273399472771266
0.038702970491021116 0.03918066844192225
0.27823535298648805 0.27822584118586
0.10353912519006259 0.10352740230312563
0.18272930880494176 0.1831716297437962
0.38941459684145663 0.3895110799614687
0.1731332801695702 0.17592127074451835
0.28419439426181325 0.28416930236882787
0.2556385159674821 0.2571304689942071
0.1071691371616954 0.10991959755018188
0.37726626525010243 0.3774128141605413
0.2377429840689942 0.24026208130114712
0.14387932676594395 0.14523102353045303
0.3799813444981561 0.38109675519337993
0.4610108965431965 0.4620972462066266
0.2681340566340016 0.26883592441561666
0.30699895356185114 0.30771351038654804
0.09638988341085919 0.098498002424392
0.2579547307807568 0.25794832583259253
0.15100625446122606 0.15236180823107226
0.18239471017295106 0.18430263358896792
0.048760442601056164 0.0548577121644227
0.1212658226121448 0.12124786702706869
0.14404922306188772 0.14503931532072922
0.21455448964413404 0.21467574223811403
0.272581280878339 0.27313382435973566
0.06207505639829525 0.062045812192430105
0.25814681348352897 0.2580720005847543
0.07920933024569465 0.08118022001356229
0.11404609439466529 0.11650262337222994
0.27501014787539924 0.274983194253674
0.23158541617992623 0.2321922532999745
0.19034441657297685 0.19285013044047505
0.049531435019280146 0.050245058001555876
0.19478998321190222 0.19676519163500927
0.30176325772431967 0.30230383849221276
0.06403674151323258 0.066940921510245
0.3685933182620733 0.36879967593632723
0.24916131578634104 0.25043049597005784
0.1457947682620211 0.14748564967765176
0.31607891389542075 0.31606417888119376
0.11032530689976672 0.11166678763278015
0.13794203251303494 0.13954250648948952
0.2978099911756573 0.29890746108090815
0.4337734396215549 0.43378871309078626
0.06784625793020949 0.06901340539792278
0.2101516923619573 0.21314224712372365
0.07220986777447291 0.07219846299038579
0.13120212818405141 0.13168499377031884
0.12014073525756186 0.12018420324722445
0.1779513467757574 0.18189869286130156
0.23449147311436924 0.23625290919044883
0.08668705566250146 0.08725079675007996
0.24741210829606408 0.2473497345107234
0.1646833640258587 0.16574868442139534
0.1020522560856334 0.10301884141998952
0.03321480844077618 0.03527805627943725
0.20697891623159825 0.24474965710302587
0.28423310090688503 0.2844921686298174
0.1933539393699304 0.19543509484300547
0.25701866543454566 0.25854491220198916
0.11879588512634909 0.12075912436868519
0.14174137951803312 0.1421893869193387
0.26211104827466225 0.2621082429597166
0.16595639249748628 0.16733901079118363
0.07346644782455503 0.07530266577893685
0.24615667623249537 0.24783416902258493
0.10185405012504578 0.1038313422742192
0.2925934327346964 0.293676681046658
0.0661722292960285 0.06742262353068229
0.18349852531831212 0.18348392611590292
0.056697278567654275 0.05703554443847114
0.09370450866482005 0.09601346045458659

==> 2trit_greedy_error.dat <==
0 0.001081004459984615
1 0.001046738367633561
2 0.014538994740635244
3 0.030356909676318388
4 0.0028641196423582313
5 0.0023866311619494046
6 1.3040836720692114e-05
7 0.0008804628319160974
8 -5.024776130188444e-07
9 0.02931050868855019
10 0.0103678505095913
11 1.6462747759574332e-06
12 0.041704121961024056
13 0.01463752743104931
14 0.0014373367108129309
15 0.011609921079808542
16 0.001532124401021426
17 0.0003219081346633344
18 0.0013895239347083512
19 0.047963563373336265
20 -4.928965627805885e-07
21 -1.8252786501395316e-08
22 0.0037870305135589487
23 0.0014793294700828645
24 0.002722733588091773
25 0.019604670463676064
26 0.006668188336970052
27 0.024548460948726418
28 0.021329095611939495
29 0.011950532004925482
30 0.0002649325173988193
31 0.008044548407029135
32 0.0025165017047868465
33 0.025196817541216585
34 9.35088241643817e-05
35 0.00024142851447395982
36 0.006212762061940867
37 0.0034613565580574233
38 0.00037921951753285335
39 0.0014670872736655567
40 -8.561288719771143e-08
41 0.11146755731806751
42 0.0007159402667694484
43 0.012834250168764971
44 -5.154922236671236e-07
45 -6.016639450940685e-07
46 0.013521527060306699
47 0.03051017924018511
48 0.006069062480133759
49 0.05323506881723402
50 0.03332943309227253
51 0.02893247820358247
52 0.04423038008086955
53 0.0021564964266478854
54 0.00029666943878184517
55 0.004816147824419947
56 0.005023831021780312
57 0.013951974245368351
58 0.004259517707376746
59 -1.0237459197121919e-07
60 0.05457929924965767
61 0.0013346075097910362
62 0.0014144430273122417
63 0.008718717075336469
64 0.009123191288048171
65 0.02073432801794012
66 0.0006937192292443069
67 0.02729149784908416
68 1.901255033718082e-05
69 0.0022917822907555074
70 0.006740888491070436
71 0.009532454615384213
72 0.03250324976115603
73 0.004232904206000771
74 0.006635273948795
75 -5.484399734645301e-07
76 0.0034210059339767093
77 0.0026942819498453883
78 0.04419659143644067
79 0.0001710333575907185
80 0.019898445710769264
81 0.034249505867707475
82 0.026758047901714467
83 0.007523677321289162
84 0.011888753768564495
85 0.007607097936229963
86 0.0010379243292905611
87 0.0005022233235547666
88 0.000986006985062141
89 0.0008034361735889113
90 0.00646894597699329
91 0.003049754749775878
92 0.0024997526232120293
93 -9.168338746784894e-06
94 0.015602444451818347
95 0.0036843632930353976
96 0.014075511038284576
97 0.0794345061792109
98 0.08949365112415572
99 0.03900557250467154

==> 4bit.dat <==
0.28711027966018277 0.2871068170055844
0.0933967328188261 0.0933950913612347
0.11195645318878333 0.11196149504631525
0.1816359851224998 0.18206512444241918
0.26128816433355295 0.2613309258212222
0.3401185226960479 0.34034806872646617
0.3582774679275509 0.3582774669688109
0.29902072267168456 0.29903135151264837
0.3417752924119468 0.3417752916115824
0.1871448903653501 0.18714479401541073
0.32778446179739307 0.3277844611943068
0.3121473720762622 0.3136200244657017
0.14497968710174236 0.14497968294781982
0.279558229532471 0.2827448657220095
0.2725286020578557 0.2761159393317383
0.1044620804607912 0.10446207527906681
0.31958415151452213 0.3199334058010934
0.3206054052235361 0.3206012260137865
0.19512049790131458 0.19516893611619324
0.21844430128553083 0.2184442972014291
0.2703551531245654 0.2703590861943985
0.40740105736793053 0.4089187723161072
0.2681835157935071 0.2681835142866231
0.33557290791227823 0.33663786123316886
0.3339328954555867 0.33394686471973656
0.1566529031110675 0.15665062105428618
0.3279639514629058 0.32876760240482383
0.32778792533764767 0.32778852270095626
0.35711282596103144 0.357124490062227
0.180677776590632 0.18067742183179392
0.18825774385832417 0.18825554033387726
0.23043558382525764 0.23048091423907868
0.35688023509663425 0.3568802348497149
0.11747014678076861 0.1216541987806039
0.19384067825817453 0.19385196385402592
0.17235691391873753 0.17235690478926258
0.36285423907563175 0.3628542382575577
0.32093729304427376 0.32094454941935857
0.23207603327115045 0.23207603149153266
0.21354146373070226 0.2135424635834533
0.4639632051241602 0.46897549078479495
0.28323127951923643 0.28323127893797073
0.30949223447819874 0.309523520567905
0.25464060869140703 0.25464376077406325
0.13104898301959156 0.13107154404618093
0.3013179703295239 0.301317968994401
0.24589276700743046 0.24590161013174017
0.2988504725322654 0.2988595600380557
0.27846502265591555 0.2784728266626355
0.42812698069396404 0.432719352655732
0.25291709197980383 0.2529170902096216
0.39361530855244475 0.39361530838123326
0.18807305308852307 0.18807305188906454
0.44308393472299157 0.44308393442432115
0.14099137373963933 0.14098996119757068
0.11355437912832134 0.113554374055294
0.33435849377624893 0.3343584925852727
0.14047327009165222 0.14052943754480163
0.19790008867680964 0.19790008485789246
0.27750562818400226 0.27750562577022997
0.1794821446300503 0.1794812843028395
0.17273137763705892 0.17273137120235615
0.20887411564201241 0.20889011194296447
0.31203216729905225 0.3120321668080088
0.2718524262841726 0.2718656795277772
0.2182389700330638 0.21824297393274272
0.10834345113197852 0.10834344602161572
0.30240057314029856 0.30241602903810416
0.1398973537644519 0.1398967560317972
0.11737214427988785 0.11737213806260427
0.24290902896305844 0.24291323677018428
0.28265617691645883 0.2826561756083137
0.3792270379149265 0.3792331407521772
0.33145717308822853 0.33145717190824375
0.16934332227250648 0.1693634233807486
0.4092290218323871 0.40924854436448044
0.30191448209892235 0.3019144813838861
0.16452366404910856 0.16451486434001716
0.3462143505753379 0.3462871642290646
0.2505333403004826 0.25053333819637214
0.15681286683327533 0.156812860880025
0.13752114823066663 0.13752099763996695
0.2661222558603018 0.26612464980876016
0.5483417811120823 0.5483417799855266
0.24823375188615127 0.2485778763357369
0.23963165121052854 0.23963932261194598
0.23820010523061863 0.2382001023757674
0.22063106611960004 0.22066261448981317
0.19904209813423757 0.1990420948292062
0.2308172457911084 0.23081724302875362
0.22582804210044394 0.22585228703300864
0.30793532600827955 0.30811048392120366
0.24087810683925515 0.24135906908771454
0.13170686884901972 0.1317068646550863
0.28851004516114553 0.28851796184673373
0.35064127733666006 0.35096157888251067
0.1969567029847623 0.19695669912472735
0.31005707440934693 0.3100534608807606
0.2959615010263108 0.2965157878729445
0.14386507613350008 0.14474848778463922

==> 4bit_error.dat <==
0 -1.206050986353897e-05
1 -1.757541608966398e-05
2 4.5032066871133676e-05
3 0.0023570649306595415
4 0.0001636296490163355
5 0.0006744449330274646
6 -2.6759706224596808e-09
7 3.5544236114525064e-05
8 -2.3417855562788007e-09
9 -5.148416757578506e-07
10 -1.8398866298014446e-09
11 0.004695658040166222
12 -2.8651756265524383e-08
13 0.011270359167800306
14 0.012992141209104979
15 -4.960388130395613e-08
16 0.0010916468247408446
17 -1.3035538889111757e-05
18 0.00024818608863972524
19 -1.869630736897793e-08
20 1.4547577773371945e-05
21 0.003711531607072834
22 -5.618853772428192e-09
23 0.0031634983569272315
24 4.183079892543639e-05
25 -1.4567811898627284e-05
26 0.002444434719356767
27 1.8224045908449264e-06
28 3.2661163040210027e-05
29 -1.9634929173050745e-06
30 -1.1704964661335985e-05
31 0.00019667751653406614
32 -6.918830176749424e-10
33 0.03439299294043258
34 5.821759876466369e-05
35 -5.2968431783789315e-08
36 -2.2545528388269976e-09
37 2.260943548639652e-05
38 -7.66825326609874e-09
39 4.682219799563335e-06
40 0.010687734773190467
41 -2.052265217376603e-09
42 0.0001010782303356425
43 1.2378401287507696e-05
44 0.00017212757165220282
45 -4.4309435165140375e-09
46 3.5962043131690547e-05
47 3.0407278218438392e-05
48 2.8024302455235507e-05
49 0.010612818524485167
50 -6.999061319103983e-09
51 -4.349716227614511e-10
52 -6.377620400420457e-09
53 -6.740718823756703e-10
54 -1.0018742161839107e-05
55 -4.467487381047749e-08
56 -3.5619738482956364e-09
57 0.0003996846079419924
58 -1.929719830705313e-08
59 -8.698102196858971e-09
60 -4.7934090406540055e-06
61 -3.725265842462848e-08
62 7.65775881073146e-05
63 -1.5736948955120388e-09
64 4.874923391430764e-05
65 1.8346064511341514e-05
66 -4.716817663875081e-08
67 5.110806412863043e-05
68 -4.2726698721297914e-06
69 -5.2970693722415226e-08
70 1.7322263627096544e-05
71 -4.628043752962552e-09
72 1.6092573656830332e-05
73 -3.559991686897484e-09
74 0.00011868624193396498
75 4.7703363548133885e-05
76 -2.3683403629811156e-09
77 -5.348883899763224e-05
78 0.0002102695717549712
79 -8.398524749577679e-09
80 -3.7964043916637845e-08
81 -1.0950378652878488e-06
82 8.995590825867303e-06
83 -2.0544772962854616e-09
84 0.001384372795593694
85 3.2012281347766154e-05
86 -1.1985096630186356e-08
87 0.0001429710705008741
88 -1.660468536837694e-08
89 -1.1967714166874153e-08
90 0.00010734862543656818
91 0.0005684905969278914
92 0.0019927249896899563
93 -3.1842937220867394e-08
94 2.743914291339519e-05
95 0.00091263991594315
96 -1.9598393837275595e-08
97 -1.1654533950661028e-05
98 0.0018693333350304827
99 0.006103080347571626


==> 5level.dat <==
0.3380227126062785 0.33814253253951776
0.21816941103252852 0.2188992500856317
0.19994989949715336 0.20002292612674344
0.23664791866819757 0.2369856144970206
0.1854882622306313 0.18593510086018927
0.253420643687007 0.2536395702147356
0.30401069639488654 0.30427359580985636
0.27658985397316105 0.2765350701738405
0.2411958317103271 0.24123145964129522
0.2071200814388976 0.20782689120140452
0.12184321724500213 0.12216101414888181
0.2415416434270199 0.24166521422162424
0.22416587289421264 0.22465940379386184
0.1532655313953626 0.15321519378850645
0.23087221716176654 0.2309890715041112
0.21837858724462889 0.21849545914643986
0.2441634607480867 0.244166217317205
0.22870413353437735 0.22883842891667738
0.22693342600902522 0.22706195907604831
0.14289428453915276 0.1432178560331412
0.17501553623578925 0.17501598799306173
0.17982780386925823 0.1801741621543309
0.25520099286494125 0.25525624926622825
0.35727254247807627 0.3572619398940575
0.1457060836176205 0.14609517387817528
0.2696267894993367 0.2695686079642421
0.31038602256488845 0.3103665760659511
0.2081551960356034 0.20919975486039544
0.3178515950531464 0.317902714015851
0.5530214370405926 0.5528996442268663
0.2520483136181464 0.2521425309963097
0.32382570768881713 0.3238885342470419
0.42212475323204113 0.42212263342262224
0.09228583841057869 0.09384087158323018
0.28762821940593675 0.2877842823869021
0.30982328179103424 0.30976824961738236
0.18708426427864877 0.18719896716044904
0.3415491765673093 0.34149919300339393
0.17590416471672032 0.1762898634063852
0.17858061905884748 0.17866988380098991
0.320935195797158 0.3209681581883448
0.20540521087962071 0.20623855035722816
0.1489981356451655 0.14939564608838563
0.3012973720704557 0.30146664499282316
0.3721378578478025 0.37211715307750315
0.2280205557474715 0.22808713007395687
0.1711465321992649 0.17143011598249291
0.27255599552208176 0.2729512856546976
0.2023394076942986 0.20236434633439826
0.1818558568935642 0.1819943083695259
0.25758211154300525 0.25792621626917933
0.15269339778514146 0.1526931756533787
0.18880863337828302 0.18915652847320885
0.24681246611220953 0.2468764001733974
0.21483922526045207 0.21492909002346927
0.22087113298365946 0.22106059269846945
0.2802123101698286 0.2801519164201891
0.36489508554380023 0.3648859439757841
0.30232981165629 0.3023086539325881
0.28783440653409187 0.28804347357312476
0.2693656266073319 0.2694713762933545
0.17565733349120372 0.1758556840631611
0.158737116849911 0.15891395890378135
0.24666941187073066 0.24669083507077438
0.45508515573374875 0.4549041622441563
0.25109577939858774 0.25140610518278406
0.1890536160562588 0.18932800735740063
0.26833601786928085 0.2685842201305917
0.22302669004502018 0.2232402602919401
0.27637952318832326 0.276364309087362
0.2986164490978336 0.298636746421475
0.17622075689223804 0.17657249985586
0.23851576823440768 0.23853742418075852
0.2796778400646911 0.27967046633114334
0.18908623518793588 0.18961864419204888
0.21914704796760542 0.2193285394080844
0.22175199043926463 0.22178942966646176
0.12227263361588525 0.12233464758546742
0.1734136978059726 0.17352212049362814
0.17442919770640009 0.17461483006323597
0.26108176804190286 0.26116272599455304
0.2741488480992129 0.27413690422448544
0.282426888337898 0.28241432379675047
0.30482514893882984 0.30512269648045365
0.2450628245678117 0.24595308358905754
0.35639452971562835 0.35641979180117067
0.23246375986292733 0.2330152434831203
0.21928150148923908 0.219631879984449
0.15839684881300542 0.1584182541073691
0.178876748573086 0.1789541359699558
0.29380652037877386 0.2941323044043824
0.23605338855836688 0.2360550488063362
0.24265601459843422 0.24267893846068933
0.21002524991962046 0.21010266236347386
0.25734070489658967 0.25752469272081413
0.26155586252690943 0.2618207941402324
0.15506199133513698 0.1553951638894584
0.17687214952011399 0.17720031368664513
0.23413511644495788 0.23437526977551704
0.2619405921589735 0.26189043680239443

==> 5level_error.dat <==
0 0.0003543474177572785
1 0.003334132267779314
2 0.0003650912973036171
3 0.0014249634077568977
4 0.0024031967470948853
5 0.0008631402724079854
6 0.000864023098258279
7 -0.00019810796253118165
8 0.00014769189317635534
9 0.0034009543154930504
10 0.0026014592797368617
11 0.0005113304991053484
12 0.0021967960891681694
13 -0.00032854187376231625
14 0.0005058868871316815
15 0.0005348939619502473
16 1.1289723650506214e-05
17 0.0005868567746063748
18 0.0005660704573593802
19 0.002259295753691163
20 2.581234306989592e-06
21 0.0019223526888167257
22 0.00021647423499267826
23 -2.967733988650614e-05
24 0.002663265665977662
25 -0.0002158320122435898
26 -6.265655014745425e-05
27 0.004993116868081911
28 0.00016080064891188856
29 -0.00022028014486529196
30 0.0003736671389431915
31 0.0001939758638595087
32 -5.021785734870981e-06
33 0.016570958329945644
34 0.0005422915375050369
35 -0.00017765595318388946
36 0.0006127324500778558
37 -0.00014636510111721787
38 0.0021878665183133876
39 0.0004996070979811195
40 0.00010269676398065788
41 0.00404065814157443
42 0.00266079001381969
43 0.0005614980137238336
44 -5.564046195701718e-05
45 0.000291881117815782
46 0.001654223831108968
47 0.0014482076230845269
48 0.0001232363336299361
49 0.0007607461859773271
50 0.0013341207852053292
51 -1.4547589426379168e-06
52 0.0018391915824100462
53 0.0002589719436243025
54 0.00041811354157497813
55 0.0008570487959761254
56 -0.00021557500091816894
57 -2.505322051191731e-05
58 -6.998715857682182e-05
59 0.0007258176567566632
60 0.00039243383648842055
61 0.0011279167518187451
62 0.0011128163635860126
63 8.684230217785761e-05
64 -0.00039787169389603747
65 0.0012343605735855051
66 0.0014492905987429597
67 0.0009241133421395921
68 0.0009566833806797706
69 -5.505088921041231e-05
70 6.79665978303544e-05
71 0.001992059714333114
72 9.078636790523038e-05
73 -2.636579272916298e-05
74 0.0028077882656610846
75 0.0008274866598244213
76 0.0001688052818992567
77 0.0005069207359169364
78 0.0006248349625229591
79 0.0010630961686854397
80 0.0003099904564936349
81 -4.3569014399063805e-05
82 -4.4489744636858075e-05
83 0.0009751734140264834
84 0.003619629436048471
85 7.087733656612941e-05
86 0.0023667276524461434
87 0.0015952988939252428
88 0.00013511886293840136
89 0.00043244262810886646
90 0.001107610489328191
91 7.033308449539987e-06
92 9.446168835464073e-05
93 0.0003684505611807777
94 0.0007144473109766084
95 0.0010118814824962802
96 0.0021440342542347057
97 0.0018519389706694086
98 0.0010246530309668486
99 -0.0001915127455260393

==> 6bit.dat <==
0.2786856188380611 0.27535748680164795
0.266083241692054 0.26302774213418445
0.3842026945905892 0.3806250988294715
0.2394138327458375 0.23597945439703416
0.28287587786664004 0.2793034630246045
0.26896117717489476 0.2663117695900401
0.19775867609236286 0.19387799883347734
0.19627881069724484 0.1941338406380404
0.1745908439244519 0.17183768450340153
0.2476371076216699 0.24487344998027005
0.2507839554047697 0.247790967428692
0.25841620707447666 0.2553780988373284
0.30168464840221265 0.30000138265302034
0.2223432675808703 0.21953492124131246
0.25232261164643655 0.2491534065595884
0.24457287123473792 0.24258180051355138
0.17651139822779438 0.17439318790690184
0.26506738774906946 0.262359557848562
0.24217926311223037 0.23898807558890267
0.20427368455658224 0.19970751898280303
0.2445485299698693 0.24206175199172986
0.21099155372344613 0.20850015070009364
0.1764817532059495 0.17192843514173095
0.2991777022539788 0.29500009993057263
0.2603569513654689 0.2581790689817609
0.4402191794218755 0.4353900252194576
0.2815518736455558 0.2801997588965679
0.26778011930578094 0.26396683378316155
0.28568069640250426 0.28336510296759876
0.2478795510887255 0.24446020265702906
0.26489599454536794 0.2633032097029875
0.30832347898082446 0.303665692217876
0.3032680381681345 0.3010727833082174
0.21000430780942692 0.20802375730919032
0.2762106831222928 0.2706229331414014
0.25456371676910106 0.2512136702773038
0.18511738923136667 0.18359031113718105
0.24299380792138336 0.2376056965989788
0.20746468470811763 0.20594091956170102
0.26235210023620326 0.25964508829345023
0.260657615799436 0.25924124582086483
0.22934128039649115 0.22282752410081352
0.2363044025303922 0.2335709724956323
0.2202417209293701 0.21810719051098193
0.30427152168487526 0.3014048208228495
0.21146410739194765 0.21021161386535914
0.31553408935582805 0.31371363733201196
0.15375489209004822 0.15045259436498837
0.28693757886537474 0.2846501557385377
0.2923022172002434 0.2895322020328628
0.37495029493562226 0.3709467710031036
0.264248668191136 0.26044766238614603
0.3239817127204452 0.3206989364486579
0.2492115675012676 0.24678920294794882
0.3088881033069302 0.30617132846789774
0.21595569358479372 0.2129819061382099
0.20375574348252545 0.20128449784850844
0.22033067737785483 0.21815781167386206
0.21661122535557586 0.21287493687733772
0.2581777756251311 0.2545953544518844
0.25098612987688584 0.24839285363257568
0.25175670601466305 0.2498955733396122
0.2465771869454545 0.24443210501998358
0.2101049717931347 0.20806041703996092
0.22425992378607695 0.22140888196433828
0.20221986510904477 0.20033674660420875
0.23290627815106557 0.23117410258737126
0.2590773579880561 0.2534171448461304
0.2511707383736801 0.24657217458749203
0.23519416649194502 0.2326911694581284
0.15439655569908828 0.15302471900554426
0.2432822110843964 0.24006665572646924
0.24772690813538123 0.24532291080654822
0.19737812089673845 0.194792052640838
0.2576568246291484 0.2551367078049478
0.2845095151603285 0.2803994429005372
0.23616661581117881 0.23324249531196273
0.2221022660687062 0.21872752190800693
0.2652907437331917 0.26184395277537975
0.2719029047469137 0.26941534153219315
0.23344967449587362 0.23013739874590522
0.2840467352537357 0.2778159951127579
0.29223206317255457 0.2877876739388934
0.34031512086498505 0.3372202682886831
0.2057403760641301 0.20132909380318553
0.2209555600433597 0.21908834765822327
0.23716800858466858 0.23410186211145945
0.21444539649007055 0.21241299548264836
0.22690307143278243 0.22496654096701185
0.2355627384327219 0.2332929914888644
0.26939488706430215 0.2646321586189164
0.4095254206741936 0.40389061355167266
0.22672179065762998 0.22417448117613992
0.2410829126209526 0.23788939496580008
0.2835137900388838 0.2810581277016295
0.23693542133140832 0.23404496022907217
0.25364930283520737 0.25163891697140395
0.27111500725330684 0.2659642990104145
0.24049232620353767 0.23800404573198275
0.33348131967274286 0.3267280320465442

==> 6bit_error.dat <==
0 -0.012086586332081586
1 -0.011616643678257986
2 -0.009399263926944965
3 -0.014553717642829245
4 -0.012790442350228998
5 -0.009948518568793077
6 -0.02001607857639718
7 -0.011048924042066973
8 -0.01602186056572397
9 -0.011286064869925776
10 -0.012078680700655596
11 -0.011896510511198744
12 -0.005610859971066077
13 -0.012792253385833379
14 -0.01271989466493684
15 -0.008207832232143528
16 -0.012146175812918396
17 -0.010321064430480717
18 -0.0133529152676933
19 -0.022864264685859913
20 -0.010273320579057924
21 -0.011949166535309228
22 -0.026483798683242674
23 -0.014161359011028551
24 -0.008435549761246644
25 -0.011091559114115652
26 -0.004825538588300509
27 -0.01444607819841434
28 -0.008171766426617044
29 -0.013987341884411742
30 -0.006049242028523532
31 -0.01533853471865561
32 -0.007291442407365557
33 -0.009520789960989233
34 -0.020647732681146357
35 -0.013335446626369079
36 -0.008317857760176496
37 -0.022676692518439113
38 -0.007399040218231535
39 -0.010425816103609731
40 -0.005463520953567341
41 -0.029232278740980947
42 -0.01170278140966773
43 -0.009786611864502949
44 -0.009511131421851695
45 -0.005958250848075122
46 -0.005802910065683414
47 -0.02194909126690559
48 -0.00803591032965441
49 -0.00956720927044315
50 -0.010792718108025224
51 -0.014594125246378768
52 -0.010236317925278984
53 -0.009815520794196573
54 -0.008873380968189801
55 -0.01396262950456485
56 -0.012277376849343536
57 -0.00996006371406554
58 -0.017551565877344515
59 -0.014071039045308792
60 -0.010440220829163434
61 -0.007447641629575911
62 -0.008775778146228147
63 -0.009826735821552699
64 -0.012876817752044316
65 -0.009399765828065324
66 -0.0074929481473369084
67 -0.022335557230598685
68 -0.018649970516264946
69 -0.01075673408511974
70 -0.008964804526086481
71 -0.013394427261031024
72 -0.009799318461245158
73 -0.013276046023647155
74 -0.009877515649873653
75 -0.014657918779279591
76 -0.012536825655655351
77 -0.015428987313807872
78 -0.01316353087890011
79 -0.009233190658607315
80 -0.01439260097671253
81 -0.022427578867260364
82 -0.015443292524769083
83 -0.009177540223212594
84 -0.021910803737372024
85 -0.008522645796066123
86 -0.013097488612667641
87 -0.009568157554598462
88 -0.008608082150556537
89 -0.009729169013488557
90 -0.01799754221195879
91 -0.013951319821400245
92 -0.011363066251455169
93 -0.013424380080548085
94 -0.00873720449693301
95 -0.012350024967455412
96 -0.007989169115808426
97 -0.01936616403801862
98 -0.010454782244991656
99 -0.020669446646183705

==> 6level.dat <==
0.2174295875542276 0.21725567202279006
0.21997979818920532 0.2200400851295381
0.23363270082218612 0.23362497743767063
0.18351210458050682 0.1835116388770519
0.3313682200212167 0.33128445201693735
0.21096289893850084 0.21091656965482164
0.29979968728993445 0.29981081324844494
0.16790561465164977 0.1681525541761486
0.18867129344545308 0.188777970630432
0.2510999615889191 0.25135913685986644
0.26342350630119915 0.26340556528628456
0.3544221334644573 0.35432687872284596
0.10830395880699939 0.10831067659872273
0.25132231692484686 0.2512477475509707
0.34307348538685956 0.34302170625520967
0.1803075501986391 0.18041318353565305
0.2229210721286523 0.22303681172475276
0.1670457412798818 0.1674978251613486
0.18400565625451737 0.18405198854939808
0.29835785353898414 0.29831197830502987
0.19022235590643488 0.19026492513298
0.2567865052356013 0.2567751463144705
0.11345869696826894 0.1135699175667777
0.2526124259869258 0.2527096175385428
0.2454940297378596 0.2456311310372281
0.22639412706787887 0.22655687608663921
0.3270366105896647 0.32697847884669295
0.23800586099437826 0.23807755385718687
0.1533849911971794 0.15339286724583534
0.18279060775950784 0.18281008198747628
0.24254719993106777 0.2427804149443138
0.20151772389355438 0.20152493631203372
0.18599749775893715 0.1859768203477734
0.1606781543921203 0.16078922843662813
0.19601241056045904 0.19638561909292473
0.26747210899140494 0.2672963931785248
0.2729835695226126 0.27298430474700064
0.2037873558716461 0.20372730359176483
0.3291241798291824 0.329264562498341
0.23413087307183478 0.2341163389101646
0.2892358317248722 0.2892310471585806
0.18969208855734498 0.18998470385988542
0.22573457832416555 0.22588982120369483
0.1464133219260937 0.14652040460918547
0.28858256392332526 0.2885968463642219
0.2296947161020073 0.22983533853178173
0.1720957706936752 0.17220840883020339
0.2624031659220156 0.26236547786399456
0.1932763954809622 0.19325969638150786
0.3456780863621063 0.3455838641430593
0.3391389104659708 0.33914484018827507
0.30285925160053484 0.3028323448206085
0.2584422383568463 0.258483370335167
0.2406480949598353 0.24069191685308322
0.26586169634445644 0.26586558797921356
0.24751529151277296 0.24747283036189094
0.2072469982893268 0.20733844593784267
0.28013183347324233 0.2801360310296568
0.21079294878813437 0.2109844063744104
0.30732241928504633 0.3072893862584265
0.2761337577209715 0.27614123028544757
0.16764999468264197 0.16767774774205435
0.24643920626837668 0.24636182205253387
0.1465410239422762 0.1467882965027747
0.2506775627353006 0.250616942312182
0.18933307542033972 0.189703193668306
0.14080902149572738 0.14090374037116637
0.2772605653801654 0.27722995203235135
0.2462819931761735 0.24655995510086504
0.19623730020826047 0.19620547692405133
0.19396040027643702 0.19409263180331093
0.24875986085197788 0.24885401956894082
0.2545970480672506 0.2545795038317382
0.19060666976149232 0.1906377505074306
0.3036191502541059 0.303578657367479
0.15740982011888027 0.15747794567156959
0.2746349359602549 0.2745895182390852
0.43505930149257166 0.4349739433478317
0.23354821673088555 0.2335126295120067
0.2740720690380334 0.2740399418859525
0.18821180241130486 0.1883463702732162
0.23652953530591914 0.23648402738557284
0.25410304394435457 0.25421249645383215
0.27988743087882195 0.27984930167544286
0.20695928197890945 0.20724112134664052
0.2524753110220721 0.2524625485560339
0.24262358671895434 0.2427510894876277
0.22060275382347738 0.22079248807781537
0.3197358355033644 0.3197503344036168
0.27138818991363367 0.27138734449090673
0.17131037319056697 0.17133268510618604
0.21014979681341428 0.2104579297265503
0.3629146264031493 0.36282708301941247
0.21856039828224727 0.21864651698089865
0.16520711249983666 0.16515549113328465
0.26245128810855256 0.26247062182444925
0.22850632907429658 0.2284749968376345
0.3299256109778077 0.3298136321250076
0.1820870559209311 0.18213021822497222
0.2213502583536271 0.2213015856862257


==> 6level_error.dat <==
0 -0.0008005108903176801
1 0.0002739816261081954
2 -3.305889892509708e-05
3 -2.537732526177762e-06
4 -0.0002528582424238128
5 -0.00021965691815974286
6 3.7109930725794544e-05
7 0.0014685445945718596
8 0.0005650933984652317
9 0.0010310954842744054
10 -6.811175342894345e-05
11 -0.00026883295434616215
12 6.202335664683854e-05
13 -0.00029679618863468084
14 -0.0001509500148406449
15 0.0005855078600344692
16 0.0005189259800004822
17 0.002699043292241518
18 0.0002517348236543394
19 -0.00015378274186283284
20 0.00022373659525188794
21 -4.4236840262135155e-05
22 0.0009793138965991518
23 0.0003845977551772553
24 0.0005581592967860559
25 0.0007183583282553128
26 -0.0001777846149899429
27 0.00030113239004303646
28 5.134559903171917e-05
29 0.00010652710045704888
30 0.0009606006040459088
31 3.578921105908955e-05
32 -0.00011118273301518044
33 0.0006908052584605086
34 0.001900386261425301
35 -0.0006573819077414872
36 2.693284468200601e-06
37 -0.0002947679511902665
38 0.00042635219561266687
39 -6.20809369300995e-05
40 -1.6542367559113806e-05
41 0.001540204535393746
42 0.0006872504422821835
43 0.0007308380247611795
44 4.948924798230139e-05
45 0.0006118398966526729
46 0.0006540803512053614
47 -0.00014364716855243018
48 -8.64075633306253e-05
49 -0.00027264646536846206
50 1.7484335899068082e-05
51 -8.885041636578798e-05
52 0.00015912814146356796
53 0.00018206632703277742
54 1.4637602356488921e-05
55 -0.00017157904089887296
56 0.00044105495294051347
57 1.4983993308626737e-05
58 0.0009074489890796734
59 -0.00010749810470854575
60 2.7060661924193475e-05
61 0.00016551426641939893
62 -0.00031410798636771097
63 0.001684552286454441
64 -0.00024188477666084866
65 0.001951038571408749
66 0.0006722239962508147
67 -0.00011042583093797732
68 0.0011273603800658852
69 -0.00016219365895408207
70 0.000681280508411656
71 0.00037836928302803334
72 -6.891456400969153e-05
73 0.00016303563095736805
74 -0.00013338515618332766
75 0.00043260376809457134
76 -0.00016540223917135054
77 -0.00019623737477929805
78 -0.00015239954666791696
79 -0.00011723529008142444
80 0.0007144701632218615
81 -0.00019243549278743236
82 0.00043055518908158367
83 -0.00013624905672735896
84 0.0013599587084826518
85 -5.0551917942692e-05
86 0.0005252407679918866
87 0.0008593329238226744
88 4.5344441248027914e-05
89 -3.1151884717470094e-06
90 0.00013022568113754527
91 0.001464106928811793
92 -0.00024128128200440725
93 0.00039387180660603144
94 -0.0003125622175671587
95 7.366049488623031e-05
96 -0.00013713639170915526
97 -0.000339521602180707
98 0.00023698595687068162
99 -0.00021993817735402362
